Phase II of the LAMOST-Kepler/K2 survey. I. Time series of medium-resolution spectroscopic observations

Phase \RNum{2} of the LAMOST-{\sl Kepler/K}2 survey (LK-MRS), initiated in 2018, aims at collecting medium-resolution spectra ($R\sim7,500$; hereafter MRS) for more than $50,000$ stars with multiple visits ($\sim60$ epochs) over a period of 5 years (2018 September to 2023 June). We selected 20 footprints distributed across the {\sl Kepler} field and six {\sl K}2 campaigns, with each plate containing a number of stars ranging from $\sim2,000$ to $\sim 3,000$. During the first year of observations, the LK-MRS has already collected $\sim280,000$ and $\sim369,000$ high-quality spectra in the blue and red wavelength range, respectively. The atmospheric parameters and radial velocities for $\sim259,000$ spectra of $21,053$ targets were successfully calculated by the LASP pipeline. The internal uncertainties for the effective temperature, surface gravity, metallicity, and radial velocity are found to be $100$\,K, $0.15$\,dex, $0.09$\,dex, and $1.00$\,km\,s$^{-1}$, respectively. We found $14,997$, $20,091$, and $1,514$ stars in common with the targets from the LAMOST low-resolution survey (LRS), GAIA and APOGEE, respectively, corresponding to a fraction of $\sim70\%$, $\sim95\%$ and $\sim7.2\%$. In general, the parameters derived from LK-MRS spectra are consistent with those obtained from the LRS and APOGEE spectra, but the scatter increases as the surface gravity decreases when comparing with the measurements from APOGEE. A large discrepancy is found with the GAIA values of the effective temperature. The comparisons of radial velocities of LK-MRS to GAIA and LK-MRS to APOGEE nearly follow an Gaussian distribution with a mean $\mu\sim1.10$ and $0.73$\,km\,s$^{-1}$, respectively.

==> Answer-to-referee.txt <==
First, we express our thanks the reviewer for his/her delicating attention on the draft, which help us quite a lot.
We here give our point-to-point answer as belows:

Reviewer's Comments:
Thanks to the authors for considering my comments. I think the paper is almost ready, but I suggest that the authors look through the text of their latest revisions, as there are several places where minor adjustments are needed, and I have just a couple of more substantive points/questions:

- although I see footnote 2, I don't see where it is referenced

A: The footnote 2 is referenced on page 4, the last paragraph, after the column (11) description, "the standard flux stars".

- my question about the parameter combination is why it was weighted by S/N**2, as opposed, e.g., to weighting by S/N? Obviously the weighting increases the weight of the spectra with the highest S/N, but the question is how one chooses the weights.

A: We change it as "This arbitrary weighting criterion gives higher
weight on the spectra with good quality but without omiting the minor contribution from other spectra." In fact, this is no physical reason why we chose the square. In Ren et al 2016, the parameters from the spectra with the maximum S/N were adopted if the targets had been visited multiple times. This is not considering the values from other spectra. In Zong et al 2018, we think that all spectra should be considered but the higher weight should be given to the best quality spectra. Therefore, we taken the square of S/N. This action help us to finish our primary goal. 


- saying that offsets are "very possibly caused by instrumental effects" is not very informative, as that is almost true by definition, it would be more helpful to elaborate on what factors might lead to instrumental effects.

A: We reword it as "During the observation, any (in-
significant) changes affecting the optical systems may lead
to the wavelength calibrating systems (as revealed by the
precise position of spectra spanning on the CCD modules)
varying even in a very tiny scale." After we discuss with many researchers and engineers from LAMOST, we still have not gotten a very clear answer to this reason. This phenomenon is also documented 
in a few literatures, for instance Tal-Or et al. 2019, but without giving very clear answer to  systematic drift of RV in a very small scale comparing to the RV precision.


- new sentence that talks about targets near the temperature limits should be reworded ".... should be carefully if one needs ..." seems to be missing a word, perhaps?

A: We rephrase it bit. See the bold text in the draft.

- new sentence ".... is based on that a small fraction of bad measurements always happened from the automatic pipeline..." needs to be reworded.

A: We change it as "Or concretely, the LASP pipeline automatically treats each spec-
trum as from one single star even in the case of binary
star."

- new sentence "...will leave a few percents of outliers not playing during the fitting companions...." is unclear and awkward

A: we change it as "Those outliers are very possibly coming
from the results of inappropriate measurement due to, for
instance, binary stars, variable stars, or mistakes by pa-
rameter templates. They typically account a few (1 or 2)
percents of the entire sample."

- it is not totally clear what to make of the comparisons with other sources that show trends with a slope significantly different from unity. Can you incorporate these into uncertainties that include both a random and systematic component?

A: We had done a few tests to see the confidence of the fitting. The results show that the slope is indeed significantly different from unity. Here we give us tests as below:
T1: linear fitting as we are put in the paper;
T2: MCMC fitting with the error incorporated from the catalog;
T3: MCMC fitting with the error and systematic value from the Figures in the draft.

for instance to APOGEE
Teff: 
T1: y = (0.887+/-0.004)x + (620+/-20)
T2: y = (0.868+/-0.004)x + (668+/-18)
T3: y = (0.845+/-0.005)x + (800+/-25)

logg:
T1: y = (1.093+/-0.004)x + (-0.36+/-0.02)
T2: y = (1.091+/-0.002)x + (-0.37+/-0.01)
T3: y = (1.032+/-0.007)x + (-0.10+/-0.02)

feh:
T1: y = (0.84+/-0.01)x + (0.12+/-0.02)
T2: y = (0.79+/-0.01)x + (0.15+/-0.02)
T3: y = (0.70+/-0.01)x + (0.15+/-0.003)

We thus think that the fitting uncertainties is not necessary to be included as they are smaller than one percent in most cases. Reminding in the draft, we leave the slope to two digits.

Regards,

Weikai Zong 
On behalf of our co-authors


